A network-ready random-access qubits memory

Photonic qubits memories are essential ingredients of numerous quantum networking protocols. The ideal situation features quantum computing nodes that are efficiently connected to quantum communication channels via quantum interfaces. The nodes contain a set of long-lived matter qubits, the channels support the propagation of light qubits, and the interface couples light and matter qubits. Towards this vision, we here demonstrate a random-access multi-qubit write-read memory for photons using two rubidium atoms coupled to the same mode of an optical cavity, a setup which is known to feature quantum computing capabilities. We test the memory with more than ten independent photonic qubits, observe no noticeable cross talk, and find no need for re-initialization even after ten write-read attempts. The combined write-read efficiency is 26% and the coherence time approaches 1ms. With these features, the node constitutes a promising building block for a quantum repeater and ultimately a quantum internet.

==> arrows.tikz <==
\def\RabiArrow (#1,#2,#3,#4,#5,#6){
\coordinate (start) at ($(#1) - (#3,0)$);
\coordinate (end) at ($(#2) - (#3,0)$);
\draw[-{latex[width=3mm]}, left=2mm, color=#5, line width=0.7mm, shorten <= 1mm, shorten >=1mm] (start) -- (end)
node[midway, #6] {#4};
}


\def\RabiArrowDashed (#1,#2,#3,#4,#5,#6){
\coordinate (start) at ($(#1) - (#3,0)$);
\coordinate (end) at ($(#2) - (#3,0)$);
\draw[ ->, dashed, left=2mm, color=#5, line width=0.9mm, shorten <= 1mm, shorten >=1mm] (start) -- (end)
node[midway, #6] {#4};
}

\def\PhotonArrow (#1,#2,#3,#4,#5,#6,#7){
\coordinate (start) at ($(#1) - (#3,0)$);
\coordinate (end) at ($(#2) - (#3,0)$);

\draw[->, left=2mm, color=#5, line width=0.5mm, shorten <= 1mm, shorten >=1mm, decorate,decoration={snake,post length=3mm,  pre length=4.5mm}] (start) -- (end)
node[#7, #6] {#4};
}


\def\PhotonArrowNg (#1,#2,#3,#4,#5,#6,#7,#8){
\coordinate (start) at ($(#1) - (#3,0)$);
\coordinate (end) at ($(#2) - (#4,0)$);

\draw[-{Latex[width=3mm]}, left=2mm, color=#8, line width=0.6mm, shorten <= 1mm, shorten >=1mm, decorate,decoration={snake,post length=5mm,  pre length=2.5mm}] (start) -- (end)
node[#7, #6] {#5};
}


\def\PhotonArrowNgRev (#1,#2,#3,#4,#5,#6,#7,#8){
	\PhotonArrowNg(#2,#1,#3,#4,#5,#6,#7,#8)
}


\def\DecayArrow (#1,#2,#3,#4,#5,#6,#7,#8){
\coordinate (start) at ($(#1) - (#3,0)$);
\coordinate (end) at ($(#2) - (#4,0)$);

\draw[-{Latex[width=3mm]}, left=2mm, color=#8, line width=0.3mm, shorten <= 1mm, shorten >=1mm, decorate,decoration={snake,post length=3mm,  pre length=4.5mm}] (start) -- (end)
node[#7, #6] {#5};
}


==> cavity.tikz <==
\definecolor{left} {HTML}{80807F}
\usetikzlibrary{positioning,fadings,through}
\usetikzlibrary{fadings}
\usetikzlibrary{calc} 

\def\cavityMirrorDown{
\coordinate (c1_0) at (0,\cavSpacing/2);
\coordinate (c1_1) at ($(c1_0)+(0,\cavBaseHeight)$);
\coordinate (c1_2) at ($(c1_1)+(1,1)$);
\coordinate (c1_3) at ($(c1_2)+(2,0)$);
\coordinate (c1_4) at ($(c1_3)+(1,-1)$);
\coordinate (c1_5) at ($(c1_4)+(0,-\cavBaseHeight)$);
\draw [fill=left!30!white, postaction={path fading=north, fading angle=-45, fill=left}] (c1_0) -- (c1_1) -- 
(c1_2) -- (c1_3) -- (c1_4) -- 
(c1_5)  arc  (0:180:2 and -0.2) (c1_0);
%\draw [fill=left!30!white, postaction={path fading=north, fading angle=-45, fill=left}] (c1_5) -- (c1_0) to [bend left=6] (c1_5);
\draw [fill=left!30!white, postaction={path fading=north, fading angle=-45, fill=left}] (2,\cavSpacing/2+1+\cavBaseHeight) ellipse (1cm and 0.1 cm);
\draw (c1_4)  arc  (0:180:2 and -0.2) (c1_0);
\draw [fill=left!30!white, postaction={path fading=north, fading angle=+45, fill=left}] 
(c1_2)  arc  (0:360:-1 and 0.1) ;
}


\def\cavityMirrorUp{
\coordinate (c1_0) at (0,-\cavBaseHeight);
\coordinate (c1_1) at ($(c1_0)+(0,\cavBaseHeight)$);
\coordinate (c1_2) at ($(c1_1)+(1,1)$);
\coordinate (c1_3) at ($(c1_2)+(2,0)$);
\coordinate (c1_4) at ($(c1_3)+(1,-1)$);
\coordinate (c1_5) at ($(c1_4)+(0,-\cavBaseHeight)$);

\draw [fill=left!30!white, postaction={path fading=north, fading angle=-45, fill=left}] 
(c1_0) -- 
(c1_1) -- 
(c1_2) arc  (0:180:-1 and 0.15)


(c1_3) --
(c1_4) -- 
(c1_5)  arc  (0:180:2 and 0.15) (c1_0);

\draw [fill=left!30!white, postaction={path fading=north, fading angle=-45, fill=left}] 
(c1_0)  arc  (0:360:-2 and 0.15) ;

\draw (c1_4)  arc  (0:180:2 and 0.15) (c1_0);
%\draw [fill=left!30!white, postaction={path fading=north, fading angle=-45, fill=left}] (c1_5) -- (c1_0) to [bend left=6] (c1_5);
%\draw [fill=left!30!white, postaction={path fading=north, fading angle=-45, fill=left}] (2,\cavSpacing/2) ellipse (2cm and 0.1 cm);
}


\definecolor{left} {HTML}{80807F}
\usetikzlibrary{positioning,fadings,through}
\usetikzlibrary{fadings}

\def\cavBaseHeight{1}
\def\cavSpacing {-4.5}

\def\cavity{

\coordinate (c1_0) at (0,\cavBaseHeight);
\coordinate (c1_1) at ($(c1_0)+(0,\cavBaseHeight)$);
\coordinate (c1_2) at ($(c1_1)+(1,1)$);
\coordinate (c1_3) at ($(c1_2)+(2,0)$);
\coordinate (c1_4) at ($(c1_3)+(1,-1)$);
\coordinate (c1_5) at ($(c1_4)+(0,-\cavBaseHeight)$);


\foreach \i in {-8.5,...,8.5}
{
    \tikzfading[name=fade original,inner color=transparent!10,outer color=transparent!100]
	\fill [fill=blue, color=blue, path fading=fade original ] (2,1.8+\i*-.25) ellipse [x radius=0.4+abs(\i)*0.08,y radius=0.12];
}

\foreach \i in {-10,...,10}
{
	\fill [fill=red, color=red, path fading=fade original ] (2+\i*-.2,1.7) ellipse [y radius=1+abs(\i)*0.06,x radius=0.1];
}

%\draw [fill=left!30!white, postaction={path fading=north, fading angle=-45, fill=left}] (0,5) --++ (0,-\cavBaseHeight) --++ (1,-1) to [bend left=30] (3,3) --++ (1,1) --++ (0,\cavBaseHeight) to [bend left=6] (0,5);
\cavityMirrorDown
\begin{scope}[yscale=-1, shift={(0,\cavSpacing)}]
\cavityMirrorUp
\end{scope}
}


\ifdefined\masterfile
\else
	\begin{tikzpicture}
		\begin{scope}[shift={(4.2,-2)},yscale=1.5,xscale=1.2,rotate=90]
	\cavity
	\end{scope}
	\end{tikzpicture}
\fi

==> general.tikz <==
%%%%%%%%%%%
%
%			Preamble
%
%%%%%%%%%%%
\usetikzlibrary{calc}
\usetikzlibrary{shadows}
\usetikzlibrary{arrows,decorations.pathmorphing}
\usetikzlibrary{decorations.pathreplacing}
\def\shoutmyn#1{\expandafter\show\csname tikz@cc@n@#1\endcsname}


%%%%%%%%%%%
%
%			Parameters
%
%%%%%%%%%%%
\def\zeemansplitting{0.3}
\def\mfspacing{1.2}
\def\Fspacing{0.6}
\def\GExtSpacing{6}
\def\lvlwidth{0.9}
\def\descriptionspacing{3}
\def\Gspacing {2.5}




\def\level  (#1,#2,#3){
\coordinate (start) at ($(#1)-(#2/2,0)$);
\coordinate (end) at ($(#1)+(#2/2,0)$);

\draw[thick, line width=1mm, line cap=round] 
(start) -- (end)
node[right] {\ket{#3}};
}


%%%%%%%%%%%
%
%			Normal active level
%
%%%%%%%%%%%
\def\level2  (#1,#2,#3){
\coordinate (start) at ($(#1)-(\lvlwidth/2,0)$);
\coordinate (end) at ($(#1)+(\lvlwidth/2,0)$);

\draw[thick, line width=1mm, line cap=round] 
(start) -- (end)
node[#3] {#2};
}


%%%%%%%%%%%
%
%			Grayed level 
%
%%%%%%%%%%%
\def\levelGray  (#1,#2,#3){
\coordinate (start) at ($(#1)-(\lvlwidth/2,0)$);
\coordinate (end) at ($(#1)+(\lvlwidth/2,0)$);
\definecolor{lightgray} {HTML}{CCCCCC}

\draw[thick, line width=1mm, line cap=round, color=lightgray] 
(start) -- (end)
node[#3] {#2};
}


%%%%%%%%%%%
%
%			Dashed level line for detunings
%
%%%%%%%%%%%
\def\levelDet (#1,#2,#3){
\coordinate (start) at ($(#1)-(\lvlwidth/2,0)$);
\coordinate (end) at ($(#1)+(\lvlwidth/2,0)$);

\draw[dashed, line width=0.4mm, line cap=round] 
(start) -- (end)
node[#3] {#2};
}


%%%%%%%%%%%
%
%			Helper function to generate ground state coordinates
%
%%%%%%%%%%%
\def\genGroundStateCoordinates{
	\foreach \F in {1,...,2}
	{		
		\pgfmathparse{int(\F)}
		\let\Fvalue\pgfmathresult
	
		\foreach \mf in {-\F,...,\F}
		{
			\pgfmathparse{int(\mf)}
			\let\mfvalue\pgfmathresult
			\coordinate (F-\Fvalue-mf-\mfvalue)at ({\mfspacing*\mf},{ pow(-1,\F)*\mf*\zeemansplitting+\F*\Gspacing*(\Fspacing});
		}
	}
	
	% Draw excited state manifold
	\foreach \F in {0,...,1}
	{
		\pgfmathparse{int(\F)}
		\let\Fvalue\pgfmathresult
	
		\foreach \mf in {-\F,...,\F}
		{
			\pgfmathparse{int(\mf)}
			\let\mfvalue\pgfmathresult
			\coordinate (Fp-\Fvalue-mf-\mfvalue) at ({\mfspacing*\mf},{ \GExtSpacing+\F*\Fspacing});
		}
	}
}




%%%%%%%%%%%
%
%			Helper function to generate excited state coordinates
%
%%%%%%%%%%%
\def\genExtCoordinates (#1){
	\foreach \F in {0,...,#1}
	{
		\pgfmathparse{int(\F)}
		\let\Fvalue\pgfmathresult
	
		\foreach \mf in {-\F,...,\F}
		{
			\pgfmathparse{int(\mf)}
			\let\mfvalue\pgfmathresult
	
			\coordinate (Fp-\Fvalue-mf-\mfvalue) at ({\mfspacing*\mf},{ \GExtSpacing+\F*\Fspacing});
		}
		%\node at (-\descriptionspacing*\mfspacing,{ \GExtSpacing+\F*\Fspacing}) {$F'=\F$};
	}
}


\def\genExtCoordinatesDesc(#1){
	\foreach \F in {0,...,#1}
	{
		\pgfmathparse{int(\F)}
		\let\Fvalue\pgfmathresult
	
		\foreach \mf in {-\F,...,\F}
		{
			\pgfmathparse{int(\mf)}
			\let\mfvalue\pgfmathresult
	
			\coordinate (Fp-\Fvalue-mf-\mfvalue) at ({\mfspacing*\mf},{ \GExtSpacing+\F*\Fspacing});
		}
		\node at (-\descriptionspacing*\mfspacing,{ \GExtSpacing+\F*\Fspacing}) {$F'=\F$};
	}
}

\def\DrawExtCoordinateDescDOne(#1){
	\foreach \F in {1,...,#1}
	{
		\pgfmathparse{int(\F)}
		\let\Fvalue\pgfmathresult

		\node at (-\descriptionspacing*\mfspacing,{ \GExtSpacing+\F*\Fspacing}) {$F'=\F$};
	}
}

\def\DrawExtCoordinateDesc(#1){
	\foreach \F in {0,...,#1}
	{
		\pgfmathparse{int(\F)}
		\let\Fvalue\pgfmathresult

		\node at (-\descriptionspacing*\mfspacing,{ \GExtSpacing+\F*\Fspacing}) {$F'=\F$};
	}
}
